Lobster: A GPU-Accelerated Framework for Neurosymbolic Programming

Neurosymbolic programs combine deep learning with symbolic reasoning to achieve better data efficiency, interpretability, and generalizability compared to standalone deep learning approaches. However, existing neurosymbolic learning frameworks implement an uneasy marriage between a highly scalable, GPU-accelerated neural component and a slower symbolic component that runs on CPUs. We propose Lobster, a unified framework for harnessing GPUs in an end-to-end manner for neurosymbolic learning. Lobster maps a general neurosymbolic language based on Datalog to the GPU programming paradigm. This mapping is implemented via compilation to a new intermediate language called APM. The extra abstraction provided by apm allows Lobster to be both flexible, supporting discrete, probabilistic, and differentiable modes of reasoning on GPU hardware with a library of provenance semirings, and performant, implementing new optimization passes. We demonstrate that Lobster programs can solve interesting problems spanning the domains of natural language processing, image processing, program reasoning, bioinformatics, and planning. On a suite of 9 applications, Lobster achieves an average speedup of 3.9x over Scallop, a state-of-the-art neurosymbolic framework, and enables scaling of neurosymbolic solutions to previously infeasible tasks.

==> cspa.txt <==
Name,Ours,Scallop,FVLog,Souffle
httpd,,,,86
linux,,,,25
postgres,,,,95

==> memory-usage.dat <==
task,ours-usage
Pacman,1
Pathfinder,1
RNA SSP,1
TC,1

==> nesy-inference.txt <==
Name,Ours
CLUTTR,3.69047619
HWF,1.222222222
Pathfinder,1.547619048
Pacman,2.11


==> pacman-scaling.dat <==
size,nono,yesno,noyes,yesyes,scallop,
5,30817.219339622643,12234.156556180946,15119.82568359375,13005.124034334764,9806.266447967924,
6,15828.138152817082,14605.847299343766,15046.988844054118,13483.787353735373,14739.48641436196,
7,19616.32645284217,19099.965836526182,20129.147697368422,16463.79752747253,26553.7248349835,
8,27504.101880192393,23766.01468882876,25748.891181229774,20741.014381270903,46772.686721991704,
9,34982.003841931946,31725.246059989833,32452.45612244898,28111.844262295082,72637.1223671013,
10,42485.97454789015,41247.651162790695,40664.690625,36814.45854774157,92915.1770573566,
11,56347.91208791209,52784.607890499195,53704.029362416106,45604.462029808376,140360.93223443223,
12,74257.7011111111,70228.0020768432,66208.97388781431,60626.44239631337,200023.26683937825,
13,107015.39404869251,97076.40489795919,89819.30404889229,83485.58339247694,301766.4140271493,
14,132447.35721925134,124717.62266112266,113358.80677655678,106546.60582010582,412146.75384615385,
15,175748.14102564103,161133.212987013,150202.64783653847,139129.2223476298,576979.5021276596,
16,688725.1363636364,213506.5604770017,244124.49534450652,179212.234375,824181.8787878788,
17,996293.8115942029,283140.41501103755,482181.1166077739,230721.7935368043,1147585.0916666666,
18,1103452.650793651,357295.9071038251,787091.3238636364,288506.2599118943,1565112.625,
19,1596178.2528735632,460863.19366197183,1269720.4311926605,359159.25409836066,2068195.552238806,
20,1886181.0135135136,561844.3547008547,1487942.8404255318,442351.64238410594,2675011.8846153845,
21,2230075.238095238,696241.6424870467,2265835.3870967743,555052.2345679012,3387585.2926829266,
22,3248642.1395348837,870925.2516129032,2505514.2321428573,680817.215,4326403.0625,
23,4532662.935483871,1044684.4651162791,3491589.625,836712.3902439025,5466117.0,
24,4637094.533333333,1275684.38317757,4583387.548387097,1022872.8592592593,6631407.095238095,
25,4490046.354838709,1503076.4347826086,4562252.677419355,1221030.2920353983,8197960.05882353,

==> pathfinder-scaling.dat <==
size,nono,yesno,noyes,yesyes,scallop,
5,12701.589667458433,10631.188825659596,11971.359448275862,9787.480594758064,7602.576030317385,
6,15920.62487428763,13994.06978297162,13793.123452970298,11287.668425437378,14846.726396276596,
7,20656.23989791578,16969.844137442436,14831.623372395834,12479.152041438147,24927.53101851852,
8,27366.451108870966,23711.273528048216,18066.83990628661,15536.14789244186,43349.55211267606,
9,35072.59469240048,30774.29520089286,20820.41468590832,17701.63903950426,62165.82216014898,
10,45243.20211161388,41868.743607954544,24971.994554455447,21812.82423681776,98604.71448863637,
11,61158.8359375,57057.538602941175,33074.643706950534,28714.82523148148,149310.47216494844,
12,84873.14973958333,84620.94473684211,40646.89158453374,38339.657494569154,222526.175,
13,115092.80080889788,112486.9453125,52039.72737186478,48467.83271962125,333046.1825192802,
14,155578.20849933597,157468.8085399449,67033.19685577581,64216.33197000682,489426.92045454547,
15,199600.2120200334,194583.47960848288,89789.93872113677,85270.94728171335,685759.207253886,
16,252839.89344262294,249183.13360323888,115131.92864637985,109314.659375,956955.5428571429,
17,321671.2057291667,312067.63979848864,142428.84516129032,138399.32161458334,1356894.9591836734,
18,1093296.992063492,393945.328125,182290.84566929133,176049.2885802469,1833126.945945946,
19,703515.9946524064,485535.36575875484,267272.23883928574,232619.16633663367,2412034.98245614,
20,867631.1920529802,618090.9223300971,419310.073089701,290378.463592233,3091515.3181818184,
21,2243021.4590163934,749934.9827586206,889703.9530201342,384457.18125,4384770.29032258,
22,2312024.8032786883,921051.0281690141,1558895.2558139535,451721.86738351255,5105840.925925926,
23,4358470.09375,1106261.1166666667,1985931.7205882352,552310.6130434782,6398791.857142857,
24,4484938.096774193,1335396.63,2268492.0655737706,686096.8333333334,7800472.764705882,
25,4461978.354838709,1591919.6785714286,2519918.1428571427,849443.2922077922,9602605.07142857,

==> prob-static-analysis.txt <==
Name,Ours,Scallop,ProbLog
sunflow-core-facts,4.66,66,162
sunflow-facts,12.3,178,
biojava-core-facts,58.6,93,
graphchi-facts,30.7,575,
avrora-facts,20.6,255,
pmd-core-facts,479,566,
jme3-core-facts,537,3538,

==> psa-speedup.txt <==
Name,Ours
sunflow-core,14.16309013
sunflow,14.47154472
biojava,1.587030717
graphchi,18.72964169
avrora,12.37864078
pmd,1.181628392
jme3,6.588454376


==> rna-times.txt <==
Length	GPU	CPU
28	106826	65112
33	109458	116281
33	112921	133604
33	84556	129574
36	89314	169750
54	156468	1243128
55	158991	1146596
56	156773	996273
57	160536	1676611
62	224964	2890163
62	209070	2158772
64	229171	3953874
65	214704	3217515
67	234478	4243264
69	225276	5782940
70	210049	4984936
74	270090	7852497
74	277363	7065045
74	277428	7873452
74	280232	7935046
74	282434	6640260
75	266518	7555845
75	262711	8000655
75	275788	8533441
75	252633	7730130
75	258820	8826223
75	270806	8123542
75	268484	7038502
75	256672	8180589
75	260843	9015337
75	280816	8782533
75	289734	7217116
75	283334	9212012
75	284792	8946526
75	271320	8189308
75	273300	8187056
75	247359	8522500
75	277955	8433896
75	256881	8744173
75	267675	9204608
75	289112	8940870
75	261067	8654883
76	285084	7683943
76	276783	8514094
76	287313	9408976
76	251282	8179894
76	253545	8570358
76	284622	8692834
76	287857	8499036
76	295845	9071745
76	285639	8612705
76	288613	9551250
76	270019	8622301
76	288767	9134605
76	287737	8520954
76	260424	9242875
76	255096	8683353
76	278965	8554023
76	246864	8977316
76	290738	8581252
76	252301	8705744
76	254332	8270570
76	304589	10511241
76	300273	9267903
76	269697	8829391
76	278281	8313931
76	283305	9585474
76	289123	8409617
76	285170	8475707
76	294525	9423323
76	294375	9319901
76	289441	8923198
76	281248	8083499
77	282868	9100402
77	290701	8638987
77	290934	11573417
77	271477	9347702
77	263841	8530254
77	312267	12353707
77	309169	12565559
77	299243	9683687
77	295542	9018646
77	273768	9815074
77	293163	8850653
77	306142	8260919
77	261053	8664858
77	307061	8346943
77	266221	9481679
77	297160	8898396
77	301249	12165200
77	298698	9812701
77	303006	8132861
78	295046	10845207
78	267652	10360441
78	260328	8843365
78	270595	10363025
78	276114	12708154
78	284636	7844995
78	269002	8953708
79	321407	11492219
79	312639	10533683
79	277134	10637363
80	301686	11096267
81	300511	11116793
82	344613	13037663
83	355756	12265472
84	351972	13052308
84	354065	12547584
85	355906	13325749
85	359885	13802360
85	332518	13945044
85	351967	13674988
85	344987	14885394
85	349101	13716892
85	367218	14688818
85	350268	14913129
86	365375	13437357
86	371157	14121207
86	373832	20335560
86	374197	14494906
86	360909	13949907
86	365532	14462958
86	360870	14623272
87	337211	13560810
87	353058	15136173
88	377535	18318937
89	398656	20346066
89	405131	20314816
89	421953	21866699
92	405550	24862779
92	397357	23125502
92	411038	25190309
94	435012	36935597
96	465259	55866993
96	465206	56194512
96	441640	47400952
97	470257	34949460
97	486264	30047990
97	452896	29904882
97	482427	34858865
98	483426	26567098
98	430997	35650641
98	473188	62432152
98	463599	34718693
99	455522	40515052
99	500431	41649683
99	479223	43506098
100	501088	33331730
100	477096	64468732
100	499322	34959106
100	507548	34179489
101	490885	68298807
101	507106	68056416
101	518671	33193235
101	520985	68496061
101	502851	68326897
101	527067	45230006
101	489680	68518051
102	500270	40989631
102	524777	49674565
102	445012	48020845
102	506576	36457354
102	537841	42448512
102	512759	36406886
102	537583	7156782
103	520275	39168366
103	545131	58636525
103	530953	50292915
103	527546	53157715
103	531223	46192698
103	515780	41198468
103	503304	51010830
103	562816	46881192
103	502916	52565834
103	547879	58898116
105	545186	57979256
105	556089	74325897
105	553490	57647734
106	541901	45067730
106	590631	61461486
106	560633	59256680
107	554280	53868289
107	562335	58591820
108	667709	87013350
109	639536	75527724
109	658089	61535099
110	703167	71168926
110	696357	80614155
110	617013	78088656
111	715376	79088024
111	717307	83928770
111	736589	82247797
111	737753	76775950
111	743215	90593259
111	724497	103046094
111	713360	101803201
112	761327	88806362
113	686729	82474694
114	3775307	92703630
114	794202	82965784
114	758236	108646334
114	757742	109731169
114	747959	68686728
115	754240	104467820
115	793257	115123100
115	766213	122810961
115	781205	122158232
115	722708	106632691
115	763684	120454098
115	797054	120919300
115	793482	133331523
115	743007	121107847
115	800129	112845254
115	799113	122233499
116	818875	135590806
116	805736	111897134
116	792490	94173825
116	805760	128314998
116	793013	96224233
116	812456	135351649
116	812604	102111455
116	786272	131260553
116	806315	137245402
116	771782	105546186
116	784058	125146829
116	834988	90246039
116	761875	114702558
116	830790	142063679
116	798045	136469811
116	804972	106161419
116	790134	137124447
116	815035	140740453
116	772379	108739029
116	787301	110115233
117	793559	120382481
117	834725	115445848
117	810197	134320222
117	814394	130787904
117	828832	133487511
117	823207	109089735
117	834497	127924164
117	786984	95541674
117	790205	129741373
117	793765	101953491
117	762975	119985860
117	809302	131641307
117	792558	107335032
117	812430	113566519
117	764026	99900062
117	804149	117515286
117	792266	117610591
117	752455	118675135
117	802668	132015526
117	796148	113746734
117	798924	125639548
118	845304	142115025
118	849694	152227660
118	804704	113584461
118	802648	136526392
118	802205	101318772
118	798789	143325069
118	851173	157626949
118	837213	117530562
118	876834	138788455
118	809320	129062310
118	795203	159053346
118	825674	138669116
118	837495	153141452
118	842710	160631625
118	849228	120694350
118	834802	137615375
118	812606	128685388
118	782576	122082676
118	833256	147817854
118	831189	120840706
118	810825	135797993
118	830358	113264433
118	844369	136235927
118	805865	117884291
118	901830	141468925
118	814119	154013546
118	832269	148683859
118	815213	118798891
118	847946	121744595
118	834405	145198280
119	814644	112631115
119	853870	138317757
119	810941	153816515
119	851981	143571665
119	849586	150100623
119	863478	137602450
119	860263	150081216
119	830203	129111302
119	848073	141677226
119	826814	125969843
119	855507	104674735
119	825800	138869554
119	857235	154253920
119	832301	157309364
119	861480	157437404
119	859409	127490211
119	841258	139922072
119	864275	141202373
119	860670	130649953
119	827018	102446234
119	872079	141260877
119	854089	150554275
119	845032	146417431
119	834180	110297544
119	830484	126112999
119	823957	134504842
119	818593	132521979
119	839255	154107152
119	794374	150761026
119	875814	136950350
119	842748	156096089
119	847144	155256650
119	818480	154130715
119	848911	131898698
119	815025	145769534
119	856515	104383239
119	849080	148863467
119	840441	160359388
119	854296	145849800
119	869634	149297704
119	826806	151888355
119	857050	110827819
119	858785	150381031
119	808997	103770280
119	831020	143182158
119	844220	158822786
119	862298	122898181
119	762789	128453870
119	850444	111831569
119	850693	154772801
119	852935	157359004
119	824854	116067103
119	856371	158163677
119	862058	138903340
119	858601	109683291
119	831805	140699205
120	843362	159841191
120	870000	158134250
120	877215	162975244
120	846718	158000989
120	844027	139775621
120	844274	159931711
120	866136	154390849
120	870798	137629766
120	840764	164195473
120	865069	142100486
120	899512	106288685
120	837964	145572956
120	888368	159762179
120	860441	92317339
120	835381	149046578
120	878017	154476039
120	844108	105766830
120	837903	142868352
120	798974	135310567
120	889520	162301058
120	909314	159586750
120	858988	151781627
120	858274	143927410
120	858356	130478062
120	857217	159419550
120	851228	157940292
120	861158	164357095
120	856697	161385112
120	818271	126011698
120	843415	149791284
120	835391	143463352
120	843671	169298259
120	822657	164215887
120	878919	116669226
120	823357	151985412
120	848411	157557884
120	849653	158095964
120	873392	170013419
120	845375	167554387
120	845863	142545829
120	870331	163077644
120	834312	160590128
120	858666	161712221
120	850385	128031691
120	874577	146624188
120	850255	167415552
120	867730	124576415
120	868898	152733179
120	850575	138928342
120	872651	163183888
120	839076	166684238
120	860341	155568788
120	840117	159775668
120	870046	160552985
120	884150	169325152
120	894483	139269420
120	861900	166056865
120	858560	156877386
120	870671	160674686
120	839526	157164163
120	885492	160177253
120	853541	142546303
120	879507	160723263
120	824622	152459690
120	874182	128739312
120	888298	140034028
120	832052	166023554
121	884357	92917089
121	892355	163301132
121	901569	170893333
121	871241	103669392
121	877583	133610297
121	849754	132472691
121	891998	127717004
121	869517	150992591
121	904911	135727579
121	857026	143986954
121	881232	153884120
121	871244	156347712
121	874280	168756167
121	888617	175868854
121	871038	173357588
121	867548	158719093
121	898074	155971827
121	852919	155662027
121	905974	174405858
121	880672	117616212
121	874643	166276196
121	902235	177167465
121	862257	150564765
121	880651	171752562
121	876329	163357056
121	806010	143696453
122	916832	143892681
122	947392	168774948
122	903629	184271866
122	895219	138478873
122	889989	118515760
122	934038	183911735
123	935834	125066382
123	915575	149689977
123	927084	159512240
123	985081	144475930
123	914787	150886471
123	903289	169338395
123	873148	171948068
123	926621	146582445
124	937090	101254951
124	892561	133068524
125	939967	161650195
125	910716	151327350
126	963536	127774206
127	978326	142670422
127	951407	58629051
127	968305	65217963
128	977027	155949185
129	1049042	189952521
132	1081550	207423605
135	1175886	173297294
135	1150161	187444377
137	1226649	397256959
137	1328967	167209998
138	1297263	155494818
138	1296310	155592819
147	1449811	605486736
147	1369969	473267493
148	1498259	482050988
154	1540758	180883225
161	2100778	481348582
162	2245894	330953886
162	2112709	709589836
169	2352814	1275884134
170	2430039	534550258
175	2523607	368556363

==> training.txt <==
Name,Ours
CLUTTR,1.217823273
HWF,1.222222222
Pathfinder,1.262711864
Pacman,16.46153846


==> transitive-closure-speedup.txt <==
Name,Lobster,FVLog
Gnu31,28.69496704,45.74437478
p2p-Gnu24,50.7048978,62.71381285
com-dblp,28.27972936,34.31592402
p2p-Gnu25,47.93155959,42.94089742
loc-Brightkite,31.31941947,24.61800726
cit-HepTh,31.19582047,24.3808641
cit-HepPh,37.35260964,21.04561166
usroad,17.02418064,7.928330668
p2p-Gnu30,72.93111002,33.04705642
vsp-finan,17.04809875,7.176797786
SF.cedge,16.43675895,6.655127403
fe-body,24.98282429,9.823174938
fe-sphere,32.04625116,11.2999716


==> transitive-closure.txt <==
Name,Lobster,Scallop,ProbLog,FVLog,Souffle
fe-sphere,28.6999,4333,,2.14531,53
CA-HepTH,13.683 52373,2013,,0.840115,36
ego-Facebook,0.888,153,2266,0.121694,1.3
SF.cedge,15.00188103,,15928,3.0873,34
fc-ocean,80.86515179,,,123.892,1586
vsp-finan,139.1095123,nan,nan,126.468,590
